Proving the 6d a-theorem with the double affine Grassmannian

This paper contains two results of independent interest, the first being more mathematical in nature whereas the second more physical. We first show that the hierarchy of Higgs branch RG flows between the 6d $(1,0)$ SCFTs known as A-type orbi-instantons is given by the Hasse diagram of certain strata and transverse slices in the double affine Grassmannian of $E_8$. Secondly, we leverage the partial order naturally defined on this Hasse diagram to prove the $a$-theorem for orbi-instanton Higgs branch RG flows, thereby exhausting the list of $c$-theorems in the even-dimensional (supersymmetric) setting.

==> E8-weights-in-GAP.txt <==

R:=Rationals;

LE8:=SimpleLieAlgebra("E",8,R);
RE8 := RootSystem(LE8);
CE8 := CartanMatrix(RE8);
BE8 := ChevalleyBasis(LE8);
B:=Basis(LE8);

Clean := function(M)
 return TransposedMat(Filtered(TransposedMat(Filtered(M,v->not IsZero(v))),w->not IsZero(w)));
end;

e := function(v)
 return BE8[1][Position(PositiveRoots(RE8),TransposedMat(CE8)*v)];
end;

f := function(v)
 return BE8[2][Position(PositiveRoots(RE8),TransposedMat(CE8)*v)];
end;

h := function(i)
 return BE8[3][i];
end;

n2p:=X(R,"n2p"); n3p:=X(R,"n3p"); n4p:=X(R,"n4p"); n6:=X(R,"n6"); n5:=X(R,"n5"); n4:=X(R,"n4"); n3:=X(R,"n3"); n2:=X(R,"n2");



#w:=CE8^-1*[n2p,n3p,n4p,n6,n5,n4,n3,n2];

w:=CE8^-1*[n2p,n3p,0,0,0,0,0,0];
wpr:=CE8^-1*[1,n3p-1,0,0,0,0,0,1];

Height:= function(x2p,x3p,x4p,x6,x5,x4,x3,x2)
 return Sum(PositiveRoots(RE8)*(CE8^-1*[x2p,x3p,x4p,x6,x5,x4,x3,x2]))/2;
end;

squared:= x -> x^2;
cubed:= x -> x^3;
fifthed:= x -> x^5;

RootLength:= function(x2p,x3p,x4p,x6,x5,x4,x3,x2)
 return Sum(PositiveRoots(RE8)*(CE8^-1*[x2p,x3p,x4p,x6,x5,x4,x3,x2]),squared)/30;
end;

F3:= function(x2p,x3p,x4p,x6,x5,x4,x3,x2)
 return Sum(PositiveRoots(RE8)*(CE8^-1*[x2p,x3p,x4p,x6,x5,x4,x3,x2]),cubed);
end;

F5:= function(x2p,x3p,x4p,x6,x5,x4,x3,x2)
 return Sum(PositiveRoots(RE8)*(CE8^-1*[x2p,x3p,x4p,x6,x5,x4,x3,x2]),fifthed);
end;

k:=X(R,"k"); n:=X(R,"n");
n1:=X(R,"n1");

apoly:= function(x2p,x3p,x4p,x6,x5,x4,x3,x2,k,n)
 return 7/192*(-3/2*Height(x2p,x3p,x4p,x6,x5,x4,x3,x2)
        -16/7*RootLength(x2p,x3p,x4p,x6,x5,x4,x3,x2)*(-15*n+k*(6*n^2-6*k*n+2*k^2+13))
        +48/7*RootLength(x2p,x3p,x4p,x6,x5,x4,x3,x2)^2*(k-n) 
        +1/420*(-502-18900*n+14415*k+k^2*(251+3680*k+576*k^3)-1440*k^2*(9+2*k^2)*n+2880*k*(5+2*k^2)*n^2-3840*k^2*n^3+400*F3(x2p,x3p,x4p,x6,x5,x4,x3,x2)-96*F5(x2p,x3p,x4p,x6,x5,x4,x3,x2)));
end;

####Rank 8 subdiagrams

###
#Case 1: e8 singularity
#n unchanged
k:=n1;
#(n1,n2) goes from (n1,0) to (n1-2,1) so \sigma goes from k to k-1
#Then n\leq 0 below and n\leq -1 above
bd:=n+1;
apoly(0,0,0,0,0,0,0,1,k,n)-apoly(0,0,0,0,0,0,0,0,k,n)-3/2*bd;
#all terms negative
###

###
#Case 2: d8 singularity
#n increases by 1, k=2*n2p
k:=2*n2p;
#(n2,n2p) goes from (0,n2p) to (1,n2p-1) so \sigma goes from 0 to 1
#Then n\leq -k below and n+1\leq 1-k above, so n+2*n2p\leq 0
bd:=n2+2*n2p;
apoly(n2p-1,0,0,0,0,0,0,1,k,n+1)-apoly(n2p,0,0,0,0,0,0,0,k,n)-3/2*bd;
#all terms negative
###

###
#Case 3: a8 singularity
#n increases by 1
k:=3*n3p;
#(n1,n2p,n3p) goes from (0,0,n3p) to (1,1,n3p-1) so \sigma goes from [n3p/3] to 1+[n3p/3]
#Then n\leq [n3p/3]-3*n3p below and above
bd:=n+8/3*n3p;
apoly(1,n3p-1,0,0,0,0,0,0,k,n+1)-apoly(0,n3p,0,0,0,0,0,0,k,n)-3/2*bd;
#all terms negative
###

#####Rank 7 cases

###
#Case 1: e7 singularity
#n stays same
#(n2p,n2) goes from (0,n2) to (1,n2-1) so \sigma goes from (n1+n2) to (n1+n2-1)
#Then n\leq -n2 below and n\leq -n2-1 above
k:=2*n2+n1; bd:=n+n2+1;
apoly(1,0,0,0,0,0,0,n2-1,k,n)-apoly(0,0,0,0,0,0,0,n2,k,n)-3/2*bd;
#all terms negative
###

###
#Case 2: d7 singularity
#n stays the same
#(n2p,n3,n1) goes from (n2p,0,n1) to (n2p-1,1,n1-1) so \sigma goes from n1 to n1
#Then n+2*n2p\leq 0 above and below
k:=n1+2*n2p; bd:=n+2*n2p;
apoly(n2p-1,0,0,0,0,0,1,0,k,n)-apoly(n2p,0,0,0,0,0,0,0,k,n)-3/2*bd;
#all terms negative
###

###
#Case 3: a7 singularity (2'--> 2)
#n stays the same, k=n1+3*n3p
#(n1,n2,n2p,n3p) goes from (n1,0,0,n3p) to (n1-1,1,1,n3p-1) so \sigma is unchanged at n1+[n3p/3]
#Then n\leq [n3p/3]-3*n3p, so in particular n\leq -8/3*n3p
k:=n1+3*n3p; bd:=n+8/3*n3p;
apoly(1,n3p-1,0,0,0,0,0,1,k,n)-apoly(0,n3p,0,0,0,0,0,0,k,n)-3/2*bd;
#all terms negative
###

###
#Case 4: a7 singularity (4' --> 1)
#n increases by 1
#\sigma also increases by 1, from min([n3p/2], [(n2p+n3p)/3]) to min([n3p,2], [(n2p+n3p)/3])+1
#So n\leq min([n3p/2], [(n2p+n3p)/3])-2*n2p-3*n3p so n\leq -2*n2p-5/2*n3p and n\leq -5/3*n2p-8/3*n3p
k:=2*n2p+3*n3p; bd:=n+2*n2p+5/2*n3p;
apoly(n2p-1,n3p-1,1,0,0,0,0,0,k,n+1)-apoly(n2p,n3p,0,0,0,0,0,0,k,n)-3/2*bd; #either bound works#
#all terms negative
###

###
#Case 5: a7 singularity (3' --> 1)
#n increases by 1, so does \sigma
#\sigma is [n4p/2] below and [n4p/2]+1 above
#So n\leq [n4p/2]-2*n2p-4*n4p
k:=2*n2p+4*n4p; bd:=n+2*n2p+7/2*n4p;
apoly(n2p,1,n4p-1,0,0,0,0,0,k,n+1)-apoly(n2p,0,n4p,0,0,0,0,0,k,n)-3/2*bd;
#all terms negative
###

#####Rank 6 cases

###
#Case 1: e6 singularity
#n unchanged
#\sigma=n1+n2+n3 below, =n1+n2+n3-1 above
#hence n+n2+2*n3\leq -1
k:=n1+2*n2+3*n3; bd:=n+n2+2*n3+1;
apoly(0,1,0,0,0,0,n3-1,n2,n1+2*n2+3*n3,n)-apoly(0,0,0,0,0,0,n3,n2,n1+2*n2+3*n3,n)-3/2*bd;
#all terms negative
###

###
#Case 2: d6 singularity
#n unchanged
#\sigma = n1+n2 above and below
#hence n+n2+2*n2p\leq 0
k:=n1+2*n2+2*n2p; bd:=n+n2+2*n2p;
apoly(n2p-1,0,0,0,0,1,0,n2-1,n1+2*n2+2*n2p,n)-apoly(n2p,0,0,0,0,0,0,n2,n1+2*n2+2*n2p,n)-3/2*bd;
#all terms negative
###

###
#Case 3: a6 singularity (2' --> 3)
#n unchanged
#\sigma = n1+n2+[n3p/3] above and below
#hence n+n2+8/3*n3p\leq 0
k:=n1+2*n2+3*n3p; bd:=n+n2+8/3*n3p;
apoly(1,n3p-1,0,0,0,0,1,n2-1,n1+2*n2+3*n3p,n)-apoly(0,n3p,0,0,0,0,0,n2,n1+2*n2+3*n3p,n)-3/2*bd;
#then all terms negative
###

###
#Case 4: a6 singularity (4' --> 2)
#n unchanged
#\sigma = n1 + min([n3p/2], [(n2p+n3p)/3]) above and below
#hence n+2*n2p+5/2*n3p\leq 0 and n+5/3*n2p+10/3*n3p\leq 0
k:=n1+2*n2p+3*n3p; bd:=n+5/3*n2p+10/3*n3p;
apoly(n2p-1,n3p-1,1,0,0,0,0,1,k,n)-apoly(n2p,n3p,0,0,0,0,0,0,k,n)-3/2*bd; #either bound works#
#then all terms negative
###

###
#Case 5: a6 singularity (3' --> 2)
#n unchanged
#\sigma = n1+[n4p/2] above and below
#hence n+2*n2p+7/2*n4p\leq 0
k:=n1+2*n2p+4*n4p; bd:=n+2*n2p+7/2*n4p;
apoly(n2p,1,n4p-1,0,0,0,0,1,k,n)-apoly(n2p,0,n4p,0,0,0,0,0,k,n)-3/2*bd;
#then all terms negative
###

###
#Case 6: a6 singularity (6 --> 1)
#n increases by 1
#but \sigma increases by 1 too, from p (=min...) to p+1
#We have n+2*n2p+5/2*n3p+7/2*n4p\leq 0 and n+5/3*n2p+8/3*n3p+10/3*n4p\leq 0
k:=2*n2p+3*n3p+4*n4p; bd:=n+5/3*n2p+8/3*n3p+10/3*n4p;
apoly(n2p,n3p-1,n4p-1,1,0,0,0,0,k,n+1)-apoly(n2p,n3p,n4p,0,0,0,0,0,k,n)-3/2*bd; #either bound works#
#then all terms negative
###

######Rank 5 cases

###
#Case 1: d5 (2' --> 3', 5)
#n unchanged
#\sigma reduces by 1 from n1+n2+n3+n4 to n1+n2+n3+n4-1
#so n+n2+2*n3+3*n4+1\leq 0
k:=n1+2*n2+3*n3+4*n4; bd:=n+n2+2*n3+3*n4;
apoly(0,0,1,0,0,n4-1,n3,n2,k,n)-apoly(0,0,0,0,0,n4,n3,n2,k,n)-3/2*bd;
#all terms negative
###

###
#Case 2: d5 (6 --> 3', 4')
#n unchanged
#\sigma unchanged at n1+n2+n3
#so n+n2+2*n3+2*n2p\leq 0
k:=n1+2*n2+3*n3+2*n2p; bd:=n+n2+2*n3+2*n2p;
apoly(n2p-1,0,0,0,1,0,n3-1,n2,k,n)-apoly(n2p,0,0,0,0,0,n3,n2,k,n)-3/2*bd;
#then all terms negative
###

###
#Case 3: a5 (2' --> 4)
#n unchanged
#\sigma =n1+n2+n3+[n3p/3] above and below
#so n+n2+2*n3+8/3*n3p\leq 0
k:=n1+2*n2+3*n3+3*n3p; bd:=n+n2+2*n3+8/3*n3p;
apoly(1,n3p-1,0,0,0,1,n3-1,n2,k,n)-apoly(0,n3p,0,0,0,0,n3,n2,k,n)-3/2*bd;
#then all terms negative
###

###
#Case 4: a5 (4' --> 3)
#n unchanged
#\sigma = n1+n2+min([n3p/2], [(n2p+n3p)/3]) below and above
#so n+n2+2*n2p+5/2*n3p\leq 0 and n+n2+5/3*n2p+8/3*n3p\leq 0
k:=n1+2*n2+2*n2p+3*n3p; bd:=n+n2+5/3*n2p+8/3*n3p;
apoly(n2p-1,n3p-1,1,0,0,0,1,n2-1,k,n)-apoly(n2p,n3p,0,0,0,0,0,n2,k,n)-3/2*bd; #either bound works#
#then all terms negative
###

###
#Case 5: a5 (3' --> 3)
#n unchanged
#\sigma = n1+n2+[n4p/2] on either side
#so n+n2+2*n2p+7/2*n4p\leq 0
k:=n1+2*n2+2*n2p+4*n4p; bd:=n+n2+2*n2p+7/2*n4p;
apoly(n2p,1,n4p-1,0,0,0,1,n2-1,k,n)-apoly(n2p,0,n4p,0,0,0,0,n2,k,n)-3/2*bd;
#then all terms negative
###

###
#Case 6: a5 (6 --> 2)
#n unchanged
#\sigma = n1 + min([(n3p+n4p)/2], [(n2p+n3p+2*n4p)/3]) on either side
#in particular n+2*n2p+5/2*n3p+7/2*n4p\leq 0 and n+5/3*n2p+8/3*n3p+10/3*n4p\leq 0
k:=n1+2*n2p+3*n3p+4*n4p; bd:=n+5/3*n2p+8/3*n3p+10/3*n4p;
apoly(n2p,n3p-1,n4p-1,1,0,0,0,1,k,n)-apoly(n2p,n3p,n4p,0,0,0,0,0,k,n)-3/2*bd;
#then all terms negative
###

###
#Case 7: a5 (5 --> 1)
#n increases by 1
#\sigma = n6+min([n3p+n4p)/2], [(n2p+n3p+2*n4p)/3]) and that + 1 above
#so in particular n+5*n6+2*n2p+5/2*n3p+7/2*n4p\leq 0 and n+5*n6+5/3*n2p+8/3*n3p+10/3*n4p\leq 0
k:=2*n2p+3*n3p+4*n4p+6*n6; bd:=n+5*n6+5/3*n2p+8/3*n3p+10/3*n4p;
apoly(n2p,n3p,n4p,n6-1,1,0,0,0,k,n+1)-apoly(n2p,n3p,n4p,n6,0,0,0,0,k,n)-3/2*bd; #either bound works#
#then all terms negative
###

#####Rank 4 cases

###
#Case 1: d4
#n and \sigma unchanged with \sigma = n1+n2+n3+n4
#we have n+n2+2*n3+3*n4+2*n2p\leq 0
k:=n1+2*n2+3*n3+4*n4+2*n2p; bd:=n+n2+2*n3+3*n4+2*n2p;
apoly(n2p-1,0,0,1,0,n4-1,n3,n2,k,n)-apoly(n2p,0,0,0,0,n4,n3,n2,k,n)-3/2*bd;
#then all terms negative
###

###
#Case 2: a4 (2' --> 5)
#n and \sigma unchanged with \sigma = n1+n2+n3+n4+[n3p/3]
#so (n+n2+2*n3+3*n4+8/3*n3p)\leq 0
k:=n1+2*n2+3*n3+4*n4+3*n3p; bd:=n+n2+2*n3+3*n4+8/3*n3p;
apoly(1,n3p-1,0,0,1,n4-1,n3,n2,k,n)-apoly(0,n3p,0,0,0,n4,n3,n2,k,n)-3/2*bd;
#then all terms negative
###

###
#Case 3: a4 (2' --> 3')
#n unchanged but \sigma reduces by 1
#need (n+n2+2*n3+3*n4+4*n5+1)\leq 0
k:=n1+2*n2+3*n3+4*n4+5*n5; bd:=n+n2+2*n3+3*n4+4*n5+1;
apoly(1,1,0,0,n5-1,n4,n3,n2,k,n)-apoly(0,0,0,0,n5,n4,n3,n2,k,n)-3/2*bd;
#then all terms negative
###

###
#Case 4: a4 (4' --> 4)
#n and \sigma unchanged with \sigma = n1+n2+n3+n4+min([n3p/2], [(n2p+n3p)/3])
#so n+n2+2*n3+2*n2p+5/2*n3p\leq 0 and n+n2+2*n3+5/3*n2p+8/3*n3p\leq 0
k:=n1+2*n2+3*n3+2*n2p+3*n3p; bd:=n+n2+2*n3+5/3*n2p+8/3*n3p;
apoly(n2p-1,n3p-1,1,0,0,1,n3-1,n2,k,n)-apoly(n2p,n3p,0,0,0,0,n3,n2,k,n)-3/2*bd; #either bound works#
#then all terms negative
###

###
#Case 5: a4 (3' --> 4)
#n and \sigma unchanged with \sigma = n1+n2+n3+[n4p/2]
k:=n1+2*n2+3*n3+4*n4p+2*n2p; bd:=n+n2+2*n3+2*n2p+7/2*n4p;
apoly(n2p,1,n4p-1,0,0,1,n3-1,n2,k,n)-apoly(n2p,0,n4p,0,0,0,n3,n2,k,n)-3/2*bd;
#all terms negative
###

###
#Case 6: a4 (6 --> 3)
#n and \sigma unchanged with \sigma = n1+n2+p
#So n+n2+2*n2p+5/2*n3p+7/2*n4p\leq 0 and n+n2+5/3*n2p+8/3*n3p+10/3*n4p\leq 0
k:=n1+2*n2+2*n2p+3*n3p+4*n4p; bd:=n+n2+5/3*n2p+8/3*n3p+10/3*n4p;
apoly(n2p,n3p-1,n4p-1,1,0,0,1,n2-1,k,n)-apoly(n2p,n3p,n4p,0,0,0,0,n2,k,n)-3/2*bd; #either bound works#
#all terms negative
###

###
#Case 7: a4 (5 --> 2)
#n and \sigma unchanged with \sigma = n1+n6+p
#So n+5*n6+2*n2p+5/2*n3p+7/2*n4p\leq 0 and n+5*n6+5/3*n2p+8/3*n3p+10/3*n4p\leq 0
k:=n1+6*n6+2*n2p+3*n3p+4*n4p; bd:=n+5*n6+2*n2p+5/2*n3p+7/2*n4p;
apoly(n2p,n3p,n4p,n6-1,1,0,0,1,k,n)-apoly(n2p,n3p,n4p,n6,0,0,0,0,k,n)-3/2*bd; #either bound works#
#all terms negative
###

###
#Case 8: a4 (4 --> 1)
#Then n increases by 1 and so does \sigma
#Below \sigma = n5+n6+p
#So n+4*n5+5*n6+5/2*n3p+7/2*n4p\leq 0 and n+4*n5+5*n6+5/3*n2p+8/3*n3p+10/3*n4p\leq 0
k:=5*n5+6*n6+2*n2p+3*n3p+4*n4p; bd:=n+4*n5+5*n6+5/3*n2p+8/3*n3p+10/3*n4p;
apoly(n2p,n3p,n4p,n6,n5-1,1,0,0,k,n+1)-apoly(n2p,n3p,n4p,n6,n5,0,0,0,k,n)-3/2*bd; #either bound works#
#all terms negative
###


#######Rank 3 cases

###
#Case 1: a3 (2' --> 6)
#n and \sigma unchanged with \sigma = n1+n2+n3+n4+n5+[n3p/3]
#Then n+n2+2*n3+3*n4+4*n5+8/3*n3p\leq 0
k:=n1+2*n2+3*n3+4*n4+5*n5+3*n3p; bd:=n+n2+2*n3+3*n4+4*n5+8/3*n3p;
apoly(1,n3p-1,0,1,n5-1,n4,n3,n2,k,n)-apoly(0,n3p,0,0,n5,n4,n3,n2,k,n)-3/2*bd;
#all terms negative
###

###
#Case 2: a3 (4' --> 5)
#n and \sigma unchanged with \sigma = n1+n2+n3+n4+min([n3p/2], [(n2p+n3p)/3])
#Then n+n2+2*n3+3*n4+2*n2p+5/2*n3p\leq 0 and n+n2+2*n3+3*n4+5/3*n2p+8/3*n3p\leq 0
k:=n1+2*n2+3*n3+4*n4+2*n2p+3*n3p; bd:=n+n2+2*n3+3*n4+5/3*n2p+8/3*n3p;
apoly(n2p-1,n3p-1,1,0,1,n4-1,n3,n2,k,n)-apoly(n2p,n3p,0,0,0,n4,n3,n2,k,n)-3/2*bd; #either bound works#
#all terms negative
###

###
#Case 3: a3 (4' --> 3')
#n and \sigma unchanged with 
sigma:= n1+n2+n3+n4+n5;
#Then n+n2+2*n3+3*n4+4*n5+2*n2p\leq 0
k:=n1+2*n2+3*n3+4*n4+5*n5+2*n2p; bd:=n+k-sigma;
apoly(n2p-1,1,1,0,n5-1,n4,n3,n2,k,n)-apoly(n2p,0,0,0,n5,n4,n3,n2,k,n)-3/2*bd;
#all terms negative
###

###
#Case 4: a3 (3' --> 5)
#n and \sigma unchanged with
sigma:=n1+n2+n3+n4+n4p/2;
k:=n1+2*n2+3*n3+4*n4+4*n4p+2*n2p; bd:=n+k-sigma;
apoly(n2p,1,n4p-1,0,1,n4-1,n3,n2,k,n)-apoly(n2p,0,n4p,0,0,n4,n3,n2,k,n)-3/2*bd;
#all terms negative
###

###
#Case 5: a3 (6 --> 4)
#n and \sigma unchanged with
#sigma:=n1+n2+n3+(n3p+n4p)/2; #or
sigma:=n1+n2+n3+(n2p+n3p+2*n4p)/3;
k:=n1+2*n2+3*n3+4*n4+4*n4p+3*n3p+2*n2p; bd:=n+k-sigma;
apoly(n2p,n3p-1,n4p-1,1,0,1,n3-1,n2,k,n)-apoly(n2p,n3p,n4p,0,0,0,n3,n2,k,n)-3/2*bd; #either bound works#
#all terms negative
###

###
#Case 6: a3 (5 --> 3)
#n and \sigma unchanged with
#sigma:=n1+n2+n6+(n3p+n4p)/2; #or#
sigma:=n1+n2+n6+(n2p+n3p+2*n4p)/3;
k:=n1+2*n2+6*n6+2*n2p+3*n3p+4*n4p; bd:=n+k-sigma;
apoly(n2p,n3p,n4p,n6-1,1,0,1,n2-1,k,n)-apoly(n2p,n3p,n4p,n6,0,0,0,n2,k,n)-3/2*bd; #either bound works#
#all terms negative
###

###
#Case 7: a3 (4 --> 2)
#n and \sigma unchanged with
#sigma:=n1+n5+n6+(n3p+n4p)/2; #or#
sigma:=n1+n5+n6+(n2p+n3p+2*n4p)/3;
k:=n1+5*n5+6*n6+2*n2p+3*n3p+4*n4p; bd:=n+k-sigma;
apoly(n2p,n3p,n4p,n6,n5-1,1,0,1,k,n)-apoly(n2p,n3p,n4p,n6,n5,0,0,0,k,n)-3/2*bd;
#all terms negative
###

###
#Case 8: a3 (3 --> 1)
#n and \sigma increase by 1
#sigma:=n4+n5+n6+(n3p+n4p)/2; #or#
sigma:=n4+n5+n6+(n2p+n3p+2*n4p)/3;
k:=4*n4+5*n5+6*n6+2*n2p+3*n3p+4*n4p; bd:=n+k-sigma;
apoly(n2p,n3p,n4p,n6,n5,n4-1,1,0,k,n+1)-apoly(n2p,n3p,n4p,n6,n5,n4,0,0,k,n)-3/2*bd; #either bound works#
###


#######Rank 2 cases

###
#Case 1: a2 (2',4')
#n and sigma unchanged
sigma:=n1+n2+n3+n4+n5+n6+n3p/3;
k:=n1+2*n2+3*n3+4*n4+5*n5+6*n6+3*n3p; bd:=n+k-sigma;
apoly(1,n3p,1,n6-1,n5,n4,n3,n2,k,n)-apoly(0,n3p,0,n6,n5,n4,n3,n2,k,n)-3/2*bd;
#all terms negative
###

###
#Case 2: a2 (4',6)
#n and \sigma unchanged
#sigma:=n1+n2+n3+n4+n5+n3p/2; #or#
sigma:=n1+n2+n3+n4+n5+(n2p+n3p)/3;
k:=n1+2*n2+3*n3+4*n4+5*n5+2*n2p+3*n3p; bd:=n+k-sigma;
apoly(n2p-1,n3p-1,1,1,n5-1,n4,n3,n2,k,n)-apoly(n2p,n3p,0,0,n5,n4,n3,n2,k,n)-3/2*bd; #either bound works#
#all terms negative
###

###
#Case 3: a2 (3',6)
#n and \sigma unchanged with
sigma:=n1+n2+n3+n4+n5+n4p/2;
k:=n1+2*n2+3*n3+4*n4+5*n5+2*n2p+4*n4p; bd:=n+k-sigma;
apoly(n2p,1,n4p-1,1,n5-1,n4,n3,n2,k,n)-apoly(n2p,0,n4p,0,n5,n4,n3,n2,k,n)-3/2*bd;
#all terms negative
###


###
#Case 4: a2 (6,5)
#n and \sigma unchanged with
#sigma:=n1+n2+n3+n4+(n3p+n4p)/2; #or#
sigma:=n1+n2+n3+n4+(n2p+n3p+2*n4p)/3;
k:=n1+2*n2+3*n3+4*n4+2*n2p+3*n3p+4*n4p; bd:=n+k-sigma;
apoly(n2p,n3p-1,n4p-1,1,1,n4-1,n3,n2,k,n)-apoly(n2p,n3p,n4p,0,0,n4,n3,n2,k,n)-3/2*bd; #either bound works#
#all terms negative
###


###
#Case 5: a2 (5,4)
#n and \sigma unchanged with
#sigma:=n1+n2+n3+n6+(n3p+n4p)/2; #or#
sigma:=n1+n2+n3+n6+(n2p+n3p+2*n4p)/6;
k:=n1+2*n2+3*n3+6*n6+2*n2p+3*n3p+4*n4p; bd:=n+k-sigma;
apoly(n2p,n3p,n4p,n6-1,1,1,n3-1,n2,k,n)-apoly(n2p,n3p,n4p,n6,0,0,n3,n2,k,n)-3/2*bd; #either bound works#
#all terms negative
###

###
#Case 6: a2 (4,3)
#n and sigma unchanged with
#sigma:=n1+n2+n5+n6+(n3p+n4p)/2; #or#
sigma:=n1+n2+n5+n6+(n2p+n3p+2*n4p)/3;
k:=n1+2*n2+5*n5+6*n6+4*n4p+3*n3p+2*n2p; bd:=n+k-sigma;
apoly(n2p,n3p,n4p,n6,n5-1,1,1,n2-1,k,n)-apoly(n2p,n3p,n4p,n6,n5,0,0,n2,k,n)-3/2*bd; #either bound works#
#all terms negative
###

###
#Case 7: a2 (3,2)
#n and sigma unchanged with
#sigma:=n1+n4+n5+n6+(n3p+n4p)/2; #or#
sigma:=n1+n4+n5+n6+(n2p+n3p+2*n4p)/3;
k:=n1+4*n4+5*n5+6*n6+2*n2p+3*n3p+4*n4p; bd:=n+k-sigma;
apoly(n2p,n3p,n4p,n6,n5,n4-1,1,1,k,n)-apoly(n2p,n3p,n4p,n6,n5,n4,0,0,k,n)-3/2*bd; #either bound works#
#all terms negative
###

###
#Case 8: a2 (2,1)
#n and sigma increase by 1 with
sigma:=n3+n4+n5+n6+(n3p+n4p)/2; #or#
#sigma:=n3+n4+n5+n6+(n2p+n3p+2*n4p)/3;
k:=3*n3+4*n4+5*n5+6*n6+2*n2p+3*n3p+4*n4p; bd:=n+k-sigma;
apoly(n2p,n3p,n4p,n6,n5,n4,n3-1,1,k,n+1)-apoly(n2p,n3p,n4p,n6,n5,n4,n3,0,k,n)-3/2*bd;
#all terms negative
###



###### TYPE An SINGULARITIES


###
#\alpha_1
#Have n2 > 0, so replace n2 by n2+1
#n increases by 1
#\sigma increases by 1
sigma:=n1+2+n2+n3+n4+n5+n6+(n3p+n4p)/2;

k:=n1+2+2*n2+3*n3+4*n4+5*n5+6*n6+4*n4p+3*n3p+2*n2p; bd:=n+k-sigma;

apolyred(n2p,n3p,n4p,n6,n5,n4,n3,n2,k,n+1)-apolyred(n2p,n3p,n4p,n6,n5,n4,n3,n2,k,n)-3/2*bd;
#all terms negative
###


###
#\alpha_2
#n and \sigma fixed
#Have n1, n3>0, so replace n3 by n3+1 and n1 by n1+1

sigma:=n1+1+n2+n3+1+n4+n5+n6+(n3p+n4p)/2; #or#
#sigma:=n1+1+n2+n3+1+n4+n5+n6+(n2p+n3p+2*n4p)/3;
k:=n1+1+2*n2+3*(n3+1)+4*n4+5*n5+6*n6+4*n4p+3*n3p+2*n2p; bd:=n+k-sigma;


(apoly(n2p,n3p,n4p,n6,n5,n4,n3,n2+2,k,n)-apoly(n2p,n3p,n4p,n6,n5,n4,n3+1,n2,k,n)+11/5760)/(n2+1)-3/2*bd;
#all terms negative
###

###
#\alpha_3
#n and \sigma fixed
#CONDITIONS: n2, n4>0 so replace by n2+1 and n4+1

sigma:=n1+n2+1+n3+n4+1+n5+n6+(n3p+n4p)/2; #or#
#sigma:=n1+n2+1+n3+n4+1+n5+n6+(n2p+n3p+2*n4p)/3;
k:=n1+2*(n2+1)+3*n3+4*(n4+1)+5*n5+6*n6+4*n4p+3*n3p+2*n2p; bd:=n+k-sigma;

(apoly(n2p,n3p,n4p,n6,n5,n4,n3+2,n2,k,n)-apoly(n2p,n3p,n4p,n6,n5,n4+1,n3,n2+1,k,n)+11/5760)/(n3+1)-3/2*bd;
#all terms negative
###

###
#\alpha_4
#n and \sigma fixed
#Replace n3 and n5 by n3+1 and n5+1
sigma:=n1+n2+n3+1+n4+n5+1+n6+(n3p+n4p)/2; #or#
#sigma:=n1+n2+n3+1+n4+n5+1+n6+(n2p+n3p+2*n4p)/3;
k:=n1+2*n2+3*(n3+1)+4*n4+5*(n5+1)+6*n6+4*n4p+3*n3p+2*n2p; bd:=n+k-sigma;

(apoly(n2p,n3p,n4p,n6,n5,n4+2,n3,n2,k,n)-apoly(n2p,n3p,n4p,n6,n5+1,n4,n3+1,n2,k,n)+11/5760)/(n4+1)-3/2*bd;
#all terms negative
###

###
#\alpha_5
#n and \sigma fixed
#Replace n4 and n6 by n4+1 and n6+1
sigma:=n1+n2+n3+n4+1+n5+n6+1+(n3p+n4p)/2; #or#
#sigma:=n1+n2+n3+n4+1+n5+n6+1+(n2p+n3p+2*n4p)/3;
k:=n1+2*n2+3*n3+4*(n4+1)+5*n5+6*(n6+1)+4*n4p+3*n3p+2*n2p; bd:=n+k-sigma;

(apoly(n2p,n3p,n4p,n6,n5+2,n4,n3,n2,k,n)-apoly(n2p,n3p,n4p,n6+1,n5,n4+1,n3,n2,k,n)+11/5760)/(n5+1)-3/2*bd;
#all terms negative
###

###
#\alpha_6
#n and \sigma fixed
#Replace n4p, n3p, n5 by n4p+1, n3p+1, n5+1
sigma:=n1+n2+n3+n4+n5+n6+2+(n3p+n4p)/2; #or#
#sigma:=n1+n2+n3+n4+n5+n6+2+(n2p+n3p+2*n4p)/3;
k:=n1+2*n2+3*n3+4*n4+5*n5+6*(n6+2)+4*n4p+3*n3p+2*n2p; bd:=n+k-sigma;
(apoly(n2p,n3p,n4p,n6+2,n5,n4,n3,n2,k,n)-apoly(n2p,n3p+1,n4p+1,n6,n5+1,n4,n3,n2,k,n)+11/5760)/(n6+1)-3/2*bd;
#all terms negative
###

###
#\alpha_{4'}
#n and \sigma unchanged
#Replace n2p, n6 by n2p+1, n6+1
sigma:=n1+n2+n3+n4+n5+n6+1+(n3p+n4p)/2; #or#
#sigma:=n1+n2+n3+n4+n5+n6+1+(n2p+n3p+2*n4p)/3;
k:=n1+2*n2+3*n3+4*n4+5*n5+6*n6+4*(n4p+2)+3*n3p+2*n2p; bd:=n+k-sigma;
(apoly(n2p,n3p,n4p+2,n6,n5,n4,n3,n2,k,n)-apoly(n2p+1,n3p,n4p,n6+1,n5,n4,n3,n2,k,n)+11/5760)/(n4p+1)-3/2*bd;
#all terms negative
###

###
#\alpha_{3'}
#n is unchanged
#\sigma reduces by 1 if [(n2p+n3p+2*n4p)/3]\leq [(n3p+n4p)/2] and (n2p+n3+2*n4p) is divisible by 3
#in any case we have \sigma\leq \sum n_i + (n3p+n4p)/2+1, so:
sigma:=n1+n2+n3+n4+n5+n6+1+(n3p+n4p)/2;

k:=n1+2*n2+3*n3+4*n4+5*n5+6*n6+4*n4p+3*(n3p+2)+2*n2p; bd:=n+k-sigma;
(apoly(n2p,n3p+2,n4p,n6,n5,n4,n3,n2,k,n)-apoly(n2p,n3p,n4p,n6+1,n5,n4,n3,n2,k,n)+11/5760)/(n3p+1)-3/2*bd;
#all terms negative
###

###
#\alpha_{2'}
#n is unchanged
#\sigma sometimes reduces by 1 and is sometimes unchanged
#in any case we can set:
sigma:=n1+n2+n3+n4+n5+n6+(n2p+n3p+2*n4p+2)/3;

k:=n1+2*n2+3*n3+4*n4+5*n5+6*n6+4*n4p+3*n3p+2*(n2p+2); bd:=n+k-sigma;
(apoly(n2p+2,n3p,n4p,n6,n5,n4,n3,n2,k,n)-apoly(n2p,n3p,n4p+1,n6,n5,n4,n3,n2,k,n)+11/5760)/(n2p+1)-3/2*bd;
#all terms negative
###






